xGASS: Cold gas content and quenching in galaxies below the star forming main sequence

We use HI and H2 global gas measurements of galaxies from xGASS and xCOLD GASS to investigate quenching paths of galaxies below the star formation main sequence (SFMS). We show that the population of galaxies below the SFMS is not a 1:1 match with the population of galaxies below the HI and H2 gas fraction scaling relations. Some galaxies in the transition zone (TZ) 1-sigma below the SFMS can be as HI-rich as those in the SFMS, and have on average longer gas depletion timescales. We find evidence for environmental quenching of satellites, but central galaxies in the TZ defy simple quenching pathways. Some of these so-called "quenched" galaxies may still have significant gas reservoirs and be unlikely to deplete them anytime soon. As such, a correct model of galaxy quenching cannot be inferred with SFR (or other optical observables) alone, but must include observations of the cold gas. We also find that internal structure (particularly, the spatial distribution of old and young stellar populations) plays a significant role in regulating the star formation of gas-rich isolated TZ galaxies, suggesting the importance of bulges in their evolution.

==> long2_for_latex.txt <==
\FramedBoxx{\ww}{s25~9.3~(9.6)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s87~9.3~(9.8)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.6~(9.6)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s39~9.9~(10.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s12~10.1~(9.7)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s71~10.5~(9.8)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s148~10.9~(9.6)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s17~11.0~(9.6)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s9~11.0~(9.7)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g15~11.2~(9.8)\\ \textcolor{white}{.}}
\begin{overpic}[width=\w]{jpg/108080_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{108080}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/112106_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{112106}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/109108_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{109108}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/114144_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{yellow}{GR2}}
\put(7,3){\scriptsize\textcolor{white}{114144}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/11298_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{yellow}{GR2}}
\put(7,3){\scriptsize\textcolor{white}{11298}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/10952_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{10952}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/9704_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{9704}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/18877_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{18877}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/51336_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{51336}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/40024_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{40024}}
\end{overpic}


==> long_for_latex.txt <==
\FramedBoxx{\ww}{s70~10.1~(11.2)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.2~(10.9)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g2~10.2~(11.1)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g3~10.5~(11.1)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.5~(10.8)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s9~10.6~(10.8)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.7~(10.9)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g2~10.8~(10.7)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.9~(10.7)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g15~11.2~(10.7)\\ \textcolor{white}{.}}
\begin{overpic}[width=\w]{jpg/44856_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{44856}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/9615_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{9615}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/110004_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{110004}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/56509_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{56509}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/9863_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{9863}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/4223_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{4223}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/31156_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{31156}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/7520_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{7520}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/18335_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{red}{RS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{18335}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/40024_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{40024}}
\end{overpic}


==> pop_stats_for_latex.txt <==
\begin{tabular}{|c|l|r||l|r|}
 & \multicolumn{2}{c}{\hi} & \multicolumn{2}{c}{\H2} \\ 
\hline
$\Delta$SFMS & N~(non) & $<$$\Delta$HIMS$>$ & N~(non) & $<$$\Delta$HIMS$>$ \\ 
\hline 
SB & 107~(3) & $+0.10~(0.35)$ & 52~(4) & $+0.33~(0.24)$ \\ 
SFMS & 349~(20) & $-0.03~(0.36)$ & 136~(14) & $+0.01~(0.20)$ \\ 
TZ & 211~(246) & $-0.33~(0.36)$ & 73~(105) & $-0.30~(0.27)$ \\ 
RS & 11~(117) & $-0.53~(0.28)$ & 0~(50) & --  \\ 
\hline
$\Delta$HIMS & N~(non) & $<$$\Delta$SFMS$>$ & N~(non) & $<$$\Delta$SFMS$>$ \\ 
\hline 
GR(2) & 106~(0) & $+0.45~(0.10)$ & 65~(4) & $+0.39~(0.16)$ \\ 
GN(2) & 350~(0) & $+0.01~(0.17)$ & 126~(14) & $+0.00~(0.10)$ \\ 
GP(2) & 222~(386) & $-0.57~(0.21)$ & 70~(155) & $-0.41~(0.17)$ \\ 
\hline 
\end{tabular}


==> pop_stats_for_latex_v2.txt <==
\begin{tabular}{|c|c|r|l|r|c|c|r|l|r|c|}
 & & \multicolumn{4}{c}{\hi} & & \multicolumn{4}{c}{\H2} \\ 
\hline
$\Delta$SFMS & & N$_\textrm{d}$&(N$_\textrm{nd}$) & $<$$\Delta$HIMS$>$ & $<$$\Delta$HIMS$>_\textrm{med}$ & & N$_\textrm{d}$&(N$_\textrm{nd}$) & $<$$\Delta$H$_2$MS$>$ & $<$$\Delta$H$_2$MS$>_\textrm{med}$ \\ 
\hline 
SB & & 107&(3) & $+0.10~(0.35)$ & $+0.13$ &  & 52&(4) & $+0.33~(0.24)$ & $-0.20$ \\ 
SFMS & & 349&(20) & $-0.03~(0.36)$ & $-0.02$ & & 136&(14) & $+0.01~(0.20)$ & $-0.02$ \\ 
TZ & & 211&(246) & $-0.33~(0.36)$ & -- & & 73&(105) & $-0.30~(0.27)$ & -- \\ 
RS & & 11&(117) & $-0.53~(0.28)$ & -- & & 0&(50) & -- & -- \\ 
\hline
$\Delta$HIMS & & N$_\textrm{d}$&(N$_\textrm{nd}$) & $<$$\Delta$SFMS$>$ & $<$$\Delta$SFMS$>_\textrm{med}$ & & N$_\textrm{d}$&(N$_\textrm{nd}$) & $<$$\Delta$SFMS$>$ & $<$$\Delta$SFMS$>_\textrm{med}$ \\ 
\hline 
GR(2) & & 106&(0) & $+0.15~(0.31)$ & $+0.17$ & & 65&(4) & $+0.33~(0.30)$ & $+0.36$ \\ 
GN(2) & & 350&(0) & $-0.08~(0.41)$ & $-0.03$ & & 126&(14) & $-0.00~(0.27)$ & $+0.03$ \\ 
GP(2) & & 222&(386) & $-0.43~(0.55)$ & $-1.02$ & & 70&(155) & $-0.51~(0.35)$ & -- \\ 
\hline 
\end{tabular}


==> short2_for_latex.txt <==
\FramedBoxx{\ww}{iso~9.2~($\le$8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.5~(8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.6~(8.5)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s7~9.7~(8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.8~($\le$8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s5~9.8~($\le$8.5)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.9~($\le$8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.0~($\le$8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s19~10.7~(8.5)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g4~11.3~(8.2)\\ \textcolor{white}{.}}
\begin{overpic}[width=\w]{jpg/124003_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{124003}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/114141_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{yellow}{GR}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{114141}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/108142_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{108142}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/114010_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{114010}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/109122_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{yellow}{GR}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{109122}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/113024_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{113024}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/113003_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{yellow}{GR}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{113003}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/20042_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{20042}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/7286_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{7286}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/26958_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{26958}}
\end{overpic}


==> short_for_latex.txt <==
\FramedBoxx{\ww}{iso~9.1~(8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s651~9.3~($\le$8.1)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s7~9.7~(8.1)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~9.8~($\le$8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g3~9.8~($\le$8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.1~(8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{iso~10.2~($\le$8.4)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g2~10.3~(8.3)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{s24~10.9~($\le$7.9)\\ \textcolor{white}{.}}
\FramedBoxx{\ww}{g4~11.3~($\le$8.2)\\ \textcolor{white}{.}}
\begin{overpic}[width=\w]{jpg/112116_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{yellow}{GR2}}
\put(7,3){\scriptsize\textcolor{white}{112116}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/113040_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{113040}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/114010_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{114010}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/124006_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{124006}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/112003_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{112003}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/111030_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{111030}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/23102_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{23102}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/4145_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{4145}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/41699_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{cyan}{MS}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{41699}}
\end{overpic}
\begin{overpic}[width=\w]{jpg/26958_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{magenta}{SB}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{26958}}
\end{overpic}


==> tz_fast_for_latex.txt <==
\FramedBoxx{\wwww}{iso~10.1~($\le$9.0)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{iso~10.6~($\le$9.3)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{g9~11.1~($\le$9.2)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{iso~9.9~($\le$9.1)\\ \textcolor{white}{.}}
\begin{overpic}[width=\www]{jpg/108065_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{108065}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/33469_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{33469}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/11267_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{11267}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/109045_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{brown}{GP}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{109045}}
\end{overpic}


==> tz_slow_for_latex.txt <==
\FramedBoxx{\wwww}{iso~10.5~(10.8)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{iso~10.2~(10.5)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{g2~10.7~(10.6)\\ \textcolor{white}{.}}
\FramedBoxx{\wwww}{iso~10.7~(10.4)\\ \textcolor{white}{.}}
\begin{overpic}[width=\www]{jpg/9863_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{9863}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/3505_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{orange}{GN2}}
\put(7,3){\scriptsize\textcolor{white}{3505}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/14727_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{yellow}{GR}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{14727}}
\end{overpic}
\begin{overpic}[width=\www]{jpg/9948_sdss_small2.jpg}
\put(7,87){\scriptsize\textcolor{green}{TZ}}
\put(36,87){\scriptsize\textcolor{orange}{GN}}
\put(67,87){\scriptsize\textcolor{brown}{GP2}}
\put(7,3){\scriptsize\textcolor{white}{9948}}
\end{overpic}

